Importance of array redundancy pattern in active sensing

This paper further investigates the role of the array geometry and redundancy in active sensing. We are interested in the fundamental question of how many point scatterers can be identified (in the angular domain) by a given array geometry using a certain number of linearly independent transmit waveforms. We consider redundant array configurations (with repeated virtual transmit-receive sensors), which we have recently shown to be able to achieve their maximal identifiability while transmitting fewer independent waveforms than transmitters. Reducing waveform rank in this manner can be beneficial in various ways. For example, it may free up spatial resources for transmit beamforming. In this paper, we show that two array geometries with identical sum co-arrays, and the same number of physical and virtual sensors, need not achieve equal identifiability, regardless of the choice of waveform of a fixed reduced rank. This surprising result establishes the important role the pattern (not just the number) of repeated virtual sensors has in governing identifiability, and reveals the limits of compensating for unfavorable array geometries via waveform design.

==> Data/gt.dat <==
theta	sig
-1.215375e+00	0.000000e+00
-9.484278e-01	0.000000e+00
-7.580408e-01	0.000000e+00
-5.974064e-01	0.000000e+00
-4.528166e-01	0.000000e+00
-3.178237e-01	0.000000e+00
-1.886164e-01	0.000000e+00
-6.254076e-02	0.000000e+00
6.254076e-02	3.241463e-01
1.886164e-01	6.894753e-01
3.178237e-01	0.000000e+00
4.528166e-01	0.000000e+00
5.974064e-01	0.000000e+00
7.580408e-01	5.868048e-01
9.484278e-01	2.742503e-01
1.215375e+00	0.000000e+00


==> Data/r_II_Pr_res_1_01.dat <==
eta	data
1.000000e-01	1.000000e-02
4.641589e-02	8.000000e-02
2.154435e-02	2.100000e-01
1.000000e-02	4.100000e-01
4.641589e-03	5.900000e-01
2.154435e-03	7.100000e-01
1.000000e-03	8.200000e-01
4.641589e-04	9.100000e-01
2.154435e-04	9.400000e-01
1.000000e-04	9.600000e-01


==> Data/r_II_Pr_res_1_01_rand_rng10.dat <==
eta	data
3.162278e-02	1.300000e-01
2.481629e-02	1.600000e-01
1.947483e-02	1.700000e-01
1.528307e-02	2.400000e-01
1.199354e-02	2.800000e-01
9.412050e-03	3.600000e-01
7.386200e-03	3.600000e-01
5.796394e-03	4.200000e-01
4.548778e-03	4.800000e-01
3.569699e-03	5.400000e-01
2.801357e-03	5.800000e-01
2.198393e-03	6.200000e-01
1.725211e-03	6.500000e-01
1.353876e-03	7.200000e-01
1.062468e-03	7.300000e-01
8.337822e-04	7.800000e-01
6.543189e-04	8.200000e-01
5.134833e-04	8.400000e-01
4.029611e-04	8.700000e-01
3.162278e-04	9.000000e-01


==> Data/r_II_Pr_res_1_01_rng309036_V_16_mc_100_rand_ambig.dat <==
eta	data
3.162278e-01	0.000000e+00
2.069138e-01	0.000000e+00
1.353876e-01	2.000000e-02
8.858668e-02	2.000000e-02
5.796394e-02	3.000000e-02
3.792690e-02	8.000000e-02
2.481629e-02	1.300000e-01
1.623777e-02	1.600000e-01
1.062468e-02	2.100000e-01
6.951928e-03	2.500000e-01
4.548778e-03	2.800000e-01
2.976351e-03	3.800000e-01
1.947483e-03	5.000000e-01
1.274275e-03	5.600000e-01
8.337822e-04	6.400000e-01
5.455595e-04	6.700000e-01
3.569699e-04	7.400000e-01
2.335721e-04	8.000000e-01
1.528307e-04	8.100000e-01
1.000000e-04	8.400000e-01


==> Data/r_I_Pr_res_1_01.dat <==
eta	data
1.000000e-01	1.000000e-02
4.641589e-02	9.000000e-02
2.154435e-02	2.100000e-01
1.000000e-02	3.000000e-01
4.641589e-03	4.600000e-01
2.154435e-03	6.600000e-01
1.000000e-03	7.800000e-01
4.641589e-04	8.600000e-01
2.154435e-04	9.300000e-01
1.000000e-04	9.800000e-01


==> Data/r_I_Pr_res_1_01_rand_rng10.dat <==
eta	data
3.162278e-02	1.000000e-01
2.481629e-02	1.200000e-01
1.947483e-02	1.300000e-01
1.528307e-02	1.900000e-01
1.199354e-02	2.800000e-01
9.412050e-03	3.500000e-01
7.386200e-03	4.000000e-01
5.796394e-03	4.400000e-01
4.548778e-03	4.600000e-01
3.569699e-03	4.900000e-01
2.801357e-03	5.200000e-01
2.198393e-03	5.800000e-01
1.725211e-03	6.300000e-01
1.353876e-03	6.800000e-01
1.062468e-03	7.200000e-01
8.337822e-04	7.600000e-01
6.543189e-04	7.900000e-01
5.134833e-04	8.200000e-01
4.029611e-04	8.600000e-01
3.162278e-04	8.700000e-01


==> Data/r_I_Pr_res_1_01_rng309036_V_16_mc_100_rand_ambig.dat <==
eta	data
3.162278e-01	1.000000e-02
2.069138e-01	1.000000e-02
1.353876e-01	1.000000e-02
8.858668e-02	3.000000e-02
5.796394e-02	5.000000e-02
3.792690e-02	9.000000e-02
2.481629e-02	1.200000e-01
1.623777e-02	1.500000e-01
1.062468e-02	1.800000e-01
6.951928e-03	2.200000e-01
4.548778e-03	2.700000e-01
2.976351e-03	2.900000e-01
1.947483e-03	3.100000e-01
1.274275e-03	3.600000e-01
8.337822e-04	3.700000e-01
5.455595e-04	3.800000e-01
3.569699e-04	4.000000e-01
2.335721e-04	4.200000e-01
1.528307e-04	4.400000e-01
1.000000e-04	4.400000e-01


==> Data/rg_II_Pr_res_1_01_rng309036_V_16_mc_1000_rand_ambig.dat <==
eta	data
3.162278e-01	5.000000e-03
2.069138e-01	6.000000e-03
1.353876e-01	1.300000e-02
8.858668e-02	1.700000e-02
5.796394e-02	3.300000e-02
3.792690e-02	6.500000e-02
2.481629e-02	1.170000e-01
1.623777e-02	1.690000e-01
1.062468e-02	2.400000e-01
6.951928e-03	3.170000e-01
4.548778e-03	3.920000e-01
2.976351e-03	4.650000e-01
1.947483e-03	5.370000e-01
1.274275e-03	6.220000e-01
8.337822e-04	6.660000e-01
5.455595e-04	7.260000e-01
3.569699e-04	7.820000e-01
2.335721e-04	8.230000e-01
1.528307e-04	8.470000e-01
1.000000e-04	8.840000e-01


==> Data/rg_II_Pr_res_1_01_rng309036_V_16_mc_100_rand_ambig.dat <==
eta	data
3.162278e-01	0.000000e+00
2.069138e-01	0.000000e+00
1.353876e-01	2.000000e-02
8.858668e-02	2.000000e-02
5.796394e-02	4.000000e-02
3.792690e-02	7.000000e-02
2.481629e-02	1.100000e-01
1.623777e-02	1.600000e-01
1.062468e-02	2.000000e-01
6.951928e-03	2.500000e-01
4.548778e-03	3.400000e-01
2.976351e-03	3.900000e-01
1.947483e-03	4.500000e-01
1.274275e-03	5.400000e-01
8.337822e-04	6.200000e-01
5.455595e-04	6.900000e-01
3.569699e-04	7.100000e-01
2.335721e-04	7.700000e-01
1.528307e-04	8.300000e-01
1.000000e-04	8.600000e-01


==> Data/rg_I_Pr_res_1_01_rng309036_V_16_mc_1000_rand_ambig.dat <==
eta	data
3.162278e-01	5.000000e-03
2.069138e-01	9.000000e-03
1.353876e-01	1.200000e-02
8.858668e-02	2.000000e-02
5.796394e-02	3.700000e-02
3.792690e-02	6.500000e-02
2.481629e-02	1.010000e-01
1.623777e-02	1.330000e-01
1.062468e-02	1.820000e-01
6.951928e-03	2.260000e-01
4.548778e-03	2.670000e-01
2.976351e-03	3.200000e-01
1.947483e-03	3.620000e-01
1.274275e-03	3.980000e-01
8.337822e-04	4.300000e-01
5.455595e-04	4.470000e-01
3.569699e-04	4.640000e-01
2.335721e-04	4.800000e-01
1.528307e-04	4.940000e-01
1.000000e-04	5.050000e-01


==> Data/rg_I_Pr_res_1_01_rng309036_V_16_mc_100_rand_ambig.dat <==
eta	data
3.162278e-01	0.000000e+00
2.069138e-01	0.000000e+00
1.353876e-01	0.000000e+00
8.858668e-02	2.000000e-02
5.796394e-02	4.000000e-02
3.792690e-02	7.000000e-02
2.481629e-02	1.100000e-01
1.623777e-02	1.300000e-01
1.062468e-02	1.800000e-01
6.951928e-03	2.500000e-01
4.548778e-03	2.600000e-01
2.976351e-03	3.500000e-01
1.947483e-03	3.800000e-01
1.274275e-03	4.000000e-01
8.337822e-04	4.200000e-01
5.455595e-04	4.500000e-01
3.569699e-04	4.700000e-01
2.335721e-04	4.700000e-01
1.528307e-04	4.900000e-01
1.000000e-04	5.100000e-01


==> Data/t_II_0e+00.dat <==
theta	sig
-1.253236e+00	4.263648e-01
-1.015985e+00	0.000000e+00
-8.480621e-01	0.000000e+00
-7.075844e-01	0.000000e+00
-5.823642e-01	0.000000e+00
-4.667653e-01	0.000000e+00
-3.575711e-01	0.000000e+00
-2.526803e-01	0.000000e+00
-1.505683e-01	0.000000e+00
-5.002086e-02	0.000000e+00
5.002086e-02	0.000000e+00
1.505683e-01	2.765232e-01
2.526803e-01	6.112343e-01
3.575711e-01	0.000000e+00
4.667653e-01	0.000000e+00
5.823642e-01	1.524372e-01
7.075844e-01	0.000000e+00
8.480621e-01	0.000000e+00
1.015985e+00	0.000000e+00
1.253236e+00	0.000000e+00


==> Data/t_II_1e-04.dat <==
theta	sig
-1.253236e+00	0.000000e+00
-1.015985e+00	0.000000e+00
-8.480621e-01	0.000000e+00
-7.075844e-01	0.000000e+00
-5.823642e-01	1.503595e-01
-4.667653e-01	0.000000e+00
-3.575711e-01	0.000000e+00
-2.526803e-01	0.000000e+00
-1.505683e-01	4.356879e-01
-5.002086e-02	0.000000e+00
5.002086e-02	0.000000e+00
1.505683e-01	0.000000e+00
2.526803e-01	0.000000e+00
3.575711e-01	5.772250e-03
4.667653e-01	0.000000e+00
5.823642e-01	6.463318e-01
7.075844e-01	0.000000e+00
8.480621e-01	0.000000e+00
1.015985e+00	6.130333e-01
1.253236e+00	0.000000e+00


==> Data/t_II_2e-16.dat <==
theta	sig
-1.215375e+00	0.000000e+00
-9.484278e-01	0.000000e+00
-7.580408e-01	0.000000e+00
-5.974064e-01	0.000000e+00
-4.528166e-01	0.000000e+00
-3.178237e-01	0.000000e+00
-1.886164e-01	9.540493e-09
-6.254076e-02	0.000000e+00
6.254076e-02	3.241463e-01
1.886164e-01	6.894753e-01
3.178237e-01	0.000000e+00
4.528166e-01	0.000000e+00
5.974064e-01	0.000000e+00
7.580408e-01	5.868047e-01
9.484278e-01	2.742503e-01
1.215375e+00	0.000000e+00


==> Data/t_II_5e-03.dat <==
theta	sig
-1.253236e+00	0.000000e+00
-1.015985e+00	0.000000e+00
-8.480621e-01	0.000000e+00
-7.075844e-01	3.736249e-01
-5.823642e-01	0.000000e+00
-4.667653e-01	0.000000e+00
-3.575711e-01	0.000000e+00
-2.526803e-01	0.000000e+00
-1.505683e-01	0.000000e+00
-5.002086e-02	0.000000e+00
5.002086e-02	3.721250e-02
1.505683e-01	0.000000e+00
2.526803e-01	0.000000e+00
3.575711e-01	4.904487e-01
4.667653e-01	0.000000e+00
5.823642e-01	0.000000e+00
7.075844e-01	0.000000e+00
8.480621e-01	6.673563e-01
1.015985e+00	0.000000e+00
1.253236e+00	4.116680e-01


==> Data/t_II_Pr_res_1_01_rand.dat <==
eta	data
3.162278e-02	2.400000e-01
2.481629e-02	3.000000e-01
1.947483e-02	3.700000e-01
1.528307e-02	4.100000e-01
1.199354e-02	4.300000e-01
9.412050e-03	4.500000e-01
7.386200e-03	5.100000e-01
5.796394e-03	5.900000e-01
4.548778e-03	6.300000e-01
3.569699e-03	6.600000e-01
2.801357e-03	6.900000e-01
2.198393e-03	7.500000e-01
1.725211e-03	8.300000e-01
1.353876e-03	8.400000e-01
1.062468e-03	8.600000e-01
8.337822e-04	8.900000e-01
6.543189e-04	9.000000e-01
5.134833e-04	9.300000e-01
4.029611e-04	9.500000e-01
3.162278e-04	9.500000e-01


==> Data/t_II_Pr_res_1_01_rand_rng24.dat <==
eta	data
3.162278e-02	1.900000e-01
2.481629e-02	2.400000e-01
1.947483e-02	3.000000e-01
1.528307e-02	3.600000e-01
1.199354e-02	4.200000e-01
9.412050e-03	5.000000e-01
7.386200e-03	5.600000e-01
5.796394e-03	6.000000e-01
4.548778e-03	6.400000e-01
3.569699e-03	6.800000e-01
2.801357e-03	7.100000e-01
2.198393e-03	7.500000e-01
1.725211e-03	8.000000e-01
1.353876e-03	7.900000e-01
1.062468e-03	8.200000e-01
8.337822e-04	8.500000e-01
6.543189e-04	8.900000e-01
5.134833e-04	9.100000e-01
4.029611e-04	9.200000e-01
3.162278e-04	9.300000e-01


==> Data/t_II_Pr_res_1_01_rng0_V_16_mc_100_rand.dat <==
eta	data
3.162278e-01	1.000000e-02
2.069138e-01	5.000000e-02
1.353876e-01	6.000000e-02
8.858668e-02	1.200000e-01
5.796394e-02	2.500000e-01
3.792690e-02	3.700000e-01
2.481629e-02	4.400000e-01
1.623777e-02	5.500000e-01
1.062468e-02	7.000000e-01
6.951928e-03	7.000000e-01
4.548778e-03	7.700000e-01
2.976351e-03	8.100000e-01
1.947483e-03	8.600000e-01
1.274275e-03	8.800000e-01
8.337822e-04	9.500000e-01
5.455595e-04	9.800000e-01
3.569699e-04	9.900000e-01
2.335721e-04	9.900000e-01
1.528307e-04	9.900000e-01
1.000000e-04	1.000000e+00


==> Data/t_II_Pr_res_1_01_rng0_V_16_mc_100_rand_ambig.dat <==
eta	data
3.162278e-01	1.000000e-02
2.069138e-01	4.000000e-02
1.353876e-01	4.000000e-02
8.858668e-02	9.000000e-02
5.796394e-02	1.300000e-01
3.792690e-02	1.700000e-01
2.481629e-02	2.400000e-01
1.623777e-02	2.700000e-01
1.062468e-02	3.600000e-01
6.951928e-03	4.600000e-01
4.548778e-03	5.400000e-01
2.976351e-03	5.800000e-01
1.947483e-03	6.300000e-01
1.274275e-03	7.200000e-01
8.337822e-04	7.900000e-01
5.455595e-04	8.600000e-01
3.569699e-04	9.000000e-01
2.335721e-04	9.100000e-01
1.528307e-04	9.500000e-01
1.000000e-04	9.800000e-01


==> Data/t_II_Pr_res_1_01_rng0_rand.dat <==
eta	data
1.000000e-01	4.000000e-02
6.951928e-02	5.000000e-02
4.832930e-02	7.000000e-02
3.359818e-02	2.000000e-01
2.335721e-02	2.400000e-01
1.623777e-02	3.500000e-01
1.128838e-02	4.000000e-01
7.847600e-03	5.000000e-01
5.455595e-03	5.900000e-01
3.792690e-03	6.900000e-01
2.636651e-03	7.200000e-01
1.832981e-03	7.800000e-01
1.274275e-03	8.300000e-01
8.858668e-04	8.700000e-01
6.158482e-04	8.900000e-01
4.281332e-04	9.000000e-01
2.976351e-04	9.200000e-01
2.069138e-04	9.300000e-01
1.438450e-04	9.500000e-01
1.000000e-04	9.900000e-01


==> Data/t_II_Pr_res_1_01_rng0_rand_1k.dat <==
eta	data
3.162278e-02	2.460000e-01
2.481629e-02	2.900000e-01
1.947483e-02	3.380000e-01
1.528307e-02	3.930000e-01
1.199354e-02	4.270000e-01
9.412050e-03	4.840000e-01
7.386200e-03	5.360000e-01
5.796394e-03	5.830000e-01
4.548778e-03	6.200000e-01
3.569699e-03	6.670000e-01
2.801357e-03	7.070000e-01
2.198393e-03	7.390000e-01
1.725211e-03	7.780000e-01
1.353876e-03	8.070000e-01
1.062468e-03	8.310000e-01
8.337822e-04	8.560000e-01
6.543189e-04	8.740000e-01
5.134833e-04	8.960000e-01
4.029611e-04	9.140000e-01
3.162278e-04	9.290000e-01


==> Data/t_II_Pr_res_1_01_rng0_rand_ambig.dat <==
eta	data
1.000000e-01	0.000000e+00
6.543189e-02	1.000000e-02
4.281332e-02	2.000000e-02
2.801357e-02	6.000000e-02
1.832981e-02	7.000000e-02
1.199354e-02	1.300000e-01
7.847600e-03	1.800000e-01
5.134833e-03	2.300000e-01
3.359818e-03	2.900000e-01
2.198393e-03	3.800000e-01
1.438450e-03	4.700000e-01
9.412050e-04	5.400000e-01
6.158482e-04	6.300000e-01
4.029611e-04	7.000000e-01
2.636651e-04	7.400000e-01
1.725211e-04	8.000000e-01
1.128838e-04	8.600000e-01
7.386200e-05	9.000000e-01
4.832930e-05	9.200000e-01
3.162278e-05	9.300000e-01


==> Data/t_II_Pr_res_1_01_rng10.dat <==
eta	data
3.162278e-02	2.000000e-02
2.481629e-02	4.000000e-02
1.947483e-02	5.000000e-02
1.528307e-02	7.000000e-02
1.199354e-02	1.100000e-01
9.412050e-03	1.600000e-01
7.386200e-03	2.000000e-01
5.796394e-03	2.800000e-01
4.548778e-03	3.600000e-01
3.569699e-03	3.700000e-01
2.801357e-03	4.600000e-01
2.198393e-03	5.500000e-01
1.725211e-03	6.000000e-01
1.353876e-03	6.700000e-01
1.062468e-03	7.700000e-01
8.337822e-04	8.600000e-01
6.543189e-04	9.100000e-01
5.134833e-04	9.200000e-01
4.029611e-04	9.600000e-01
3.162278e-04	9.900000e-01


==> Data/t_II_Pr_res_1_01_rng2.dat <==
eta	data
3.162278e-02	0.000000e+00
2.481629e-02	0.000000e+00
1.947483e-02	0.000000e+00
1.528307e-02	0.000000e+00
1.199354e-02	0.000000e+00
9.412050e-03	0.000000e+00
7.386200e-03	0.000000e+00
5.796394e-03	0.000000e+00
4.548778e-03	0.000000e+00
3.569699e-03	0.000000e+00
2.801357e-03	1.000000e-02
2.198393e-03	1.000000e-02
1.725211e-03	3.000000e-02
1.353876e-03	5.000000e-02
1.062468e-03	8.000000e-02
8.337822e-04	1.000000e-01
6.543189e-04	1.800000e-01
5.134833e-04	2.100000e-01
4.029611e-04	3.000000e-01
3.162278e-04	4.000000e-01


==> Data/t_II_Pr_res_1_01_rng24.dat <==
eta	data
3.162278e-02	8.000000e-02
2.481629e-02	1.500000e-01
1.947483e-02	1.800000e-01
1.528307e-02	2.300000e-01
1.199354e-02	3.000000e-01
9.412050e-03	3.500000e-01
7.386200e-03	4.000000e-01
5.796394e-03	4.900000e-01
4.548778e-03	5.500000e-01
3.569699e-03	6.100000e-01
2.801357e-03	6.500000e-01
2.198393e-03	6.800000e-01
1.725211e-03	7.100000e-01
1.353876e-03	7.400000e-01
1.062468e-03	7.800000e-01
8.337822e-04	8.600000e-01
6.543189e-04	8.800000e-01
5.134833e-04	9.400000e-01
4.029611e-04	9.600000e-01
3.162278e-04	9.700000e-01


==> Data/t_II_Pr_res_1_01_rng309036_V_16_mc_1000_rand.dat <==
eta	data
3.162278e-01	1.300000e-02
2.069138e-01	2.800000e-02
1.353876e-01	6.000000e-02
8.858668e-02	1.190000e-01
5.796394e-02	2.120000e-01
3.792690e-02	3.070000e-01
2.481629e-02	4.020000e-01
1.623777e-02	5.190000e-01
1.062468e-02	6.220000e-01
6.951928e-03	7.050000e-01
4.548778e-03	7.780000e-01
2.976351e-03	8.310000e-01
1.947483e-03	8.760000e-01
1.274275e-03	9.120000e-01
8.337822e-04	9.420000e-01
5.455595e-04	9.570000e-01
3.569699e-04	9.690000e-01
2.335721e-04	9.790000e-01
1.528307e-04	9.870000e-01
1.000000e-04	9.900000e-01


==> Data/t_II_Pr_res_1_01_rng309036_V_16_mc_1000_rand_ambig.dat <==
eta	data
3.162278e-01	6.000000e-03
2.069138e-01	1.200000e-02
1.353876e-01	2.800000e-02
8.858668e-02	4.200000e-02
5.796394e-02	8.000000e-02
3.792690e-02	1.170000e-01
2.481629e-02	1.840000e-01
1.623777e-02	2.620000e-01
1.062468e-02	3.410000e-01
6.951928e-03	4.530000e-01
4.548778e-03	5.430000e-01
2.976351e-03	6.160000e-01
1.947483e-03	7.050000e-01
1.274275e-03	7.680000e-01
8.337822e-04	8.190000e-01
5.455595e-04	8.660000e-01
3.569699e-04	8.970000e-01
2.335721e-04	9.260000e-01
1.528307e-04	9.530000e-01
1.000000e-04	9.670000e-01


==> Data/t_II_Pr_res_1_10.dat <==
eta	data
3.162278e-02	2.000000e-02
2.481629e-02	4.000000e-02
1.947483e-02	5.000000e-02
1.528307e-02	6.000000e-02
1.199354e-02	1.000000e-01
9.412050e-03	1.400000e-01
7.386200e-03	1.900000e-01
5.796394e-03	2.600000e-01
4.548778e-03	3.200000e-01
3.569699e-03	3.700000e-01
2.801357e-03	4.600000e-01
2.198393e-03	5.700000e-01
1.725211e-03	6.200000e-01
1.353876e-03	7.000000e-01
1.062468e-03	7.600000e-01
8.337822e-04	8.500000e-01
6.543189e-04	9.200000e-01
5.134833e-04	9.500000e-01
4.029611e-04	9.800000e-01
3.162278e-04	1.000000e+00


==> Data/t_II_Pr_res_1_10_rand.dat <==
eta	data
1.000000e-01	5.000000e-02
4.641589e-02	1.400000e-01
2.154435e-02	3.200000e-01
1.000000e-02	5.100000e-01
4.641589e-03	6.700000e-01
2.154435e-03	7.700000e-01
1.000000e-03	8.700000e-01
4.641589e-04	9.200000e-01
2.154435e-04	9.600000e-01
1.000000e-04	9.700000e-01


==> Data/t_II_sv.dat <==
n	sigma
1.000000e+00	8.164966e-01
2.000000e+00	5.773503e-01
3.000000e+00	0.000000e+00


==> Data/t_II_sv_B.dat <==
n	sigma
1.000000e+00	2.801622e+00
2.000000e+00	2.412023e+00
3.000000e+00	2.283903e+00
4.000000e+00	1.490712e+00
5.000000e+00	1.490712e+00
6.000000e+00	1.490712e+00
7.000000e+00	9.213107e-01
8.000000e+00	5.177188e-01


==> Data/t_II_txbp.dat <==
theta	B
-1.429257e+00	7.450618e-01
-1.325231e+00	7.427108e-01
-1.253236e+00	7.380239e-01
-1.194413e+00	7.310308e-01
-1.143284e+00	7.217768e-01
-1.097345e+00	7.103228e-01
-1.055202e+00	6.967459e-01
-1.015985e+00	6.811404e-01
-9.791077e-01	6.636186e-01
-9.441521e-01	6.443126e-01
-9.108090e-01	6.233761e-01
-8.788412e-01	6.009868e-01
-8.480621e-01	5.773503e-01
-8.183220e-01	5.527038e-01
-7.894982e-01	5.273224e-01
-7.614891e-01	5.015255e-01
-7.342088e-01	4.756858e-01
-7.075844e-01	4.502381e-01
-6.815532e-01	4.256897e-01
-6.560606e-01	4.026266e-01
-6.310588e-01	3.817131e-01
-6.065059e-01	3.636766e-01
-5.823642e-01	3.492670e-01
-5.586006e-01	3.391862e-01
-5.351848e-01	3.339904e-01
-5.120898e-01	3.339904e-01
-4.892908e-01	3.391862e-01
-4.667653e-01	3.492670e-01
-4.444928e-01	3.636766e-01
-4.224541e-01	3.817131e-01
-4.006316e-01	4.026266e-01
-3.790090e-01	4.256897e-01
-3.575711e-01	4.502381e-01
-3.363036e-01	4.756858e-01
-3.151930e-01	5.015255e-01
-2.942268e-01	5.273224e-01
-2.733930e-01	5.527038e-01
-2.526803e-01	5.773503e-01
-2.320777e-01	6.009868e-01
-2.115750e-01	6.233761e-01
-1.911621e-01	6.443126e-01
-1.708297e-01	6.636186e-01
-1.505683e-01	6.811404e-01
-1.303690e-01	6.967459e-01
-1.102230e-01	7.103228e-01
-9.012195e-02	7.217768e-01
-7.005729e-02	7.310308e-01
-5.002086e-02	7.380239e-01
-3.000450e-02	7.427108e-01
-1.000017e-02	7.450618e-01
1.000017e-02	7.450618e-01
3.000450e-02	7.427108e-01
5.002086e-02	7.380239e-01
7.005729e-02	7.310308e-01
9.012195e-02	7.217768e-01
1.102230e-01	7.103228e-01
1.303690e-01	6.967459e-01
1.505683e-01	6.811404e-01
1.708297e-01	6.636186e-01
1.911621e-01	6.443126e-01
2.115750e-01	6.233761e-01
2.320777e-01	6.009868e-01
2.526803e-01	5.773503e-01
2.733930e-01	5.527038e-01
2.942268e-01	5.273224e-01
3.151930e-01	5.015255e-01
3.363036e-01	4.756858e-01
3.575711e-01	4.502381e-01
3.790090e-01	4.256897e-01
4.006316e-01	4.026266e-01
4.224541e-01	3.817131e-01
4.444928e-01	3.636766e-01
4.667653e-01	3.492670e-01
4.892908e-01	3.391862e-01
5.120898e-01	3.339904e-01
5.351848e-01	3.339904e-01
5.586006e-01	3.391862e-01
5.823642e-01	3.492670e-01
6.065059e-01	3.636766e-01
6.310588e-01	3.817131e-01
6.560606e-01	4.026266e-01
6.815532e-01	4.256897e-01
7.075844e-01	4.502381e-01
7.342088e-01	4.756858e-01
7.614891e-01	5.015255e-01
7.894982e-01	5.273224e-01
8.183220e-01	5.527038e-01
8.480621e-01	5.773503e-01
8.788412e-01	6.009868e-01
9.108090e-01	6.233761e-01
9.441521e-01	6.443126e-01
9.791077e-01	6.636186e-01
1.015985e+00	6.811404e-01
1.055202e+00	6.967459e-01
1.097345e+00	7.103228e-01
1.143284e+00	7.217768e-01
1.194413e+00	7.310308e-01
1.253236e+00	7.380239e-01
1.325231e+00	7.427108e-01
1.429257e+00	7.450618e-01


==> Data/t_I_0e+00.dat <==
theta	sig
-1.253236e+00	0.000000e+00
-1.015985e+00	2.152969e-01
-8.480621e-01	0.000000e+00
-7.075844e-01	0.000000e+00
-5.823642e-01	0.000000e+00
-4.667653e-01	0.000000e+00
-3.575711e-01	0.000000e+00
-2.526803e-01	4.415117e-02
-1.505683e-01	0.000000e+00
-5.002086e-02	0.000000e+00
5.002086e-02	0.000000e+00
1.505683e-01	0.000000e+00
2.526803e-01	0.000000e+00
3.575711e-01	5.050125e-01
4.667653e-01	0.000000e+00
5.823642e-01	0.000000e+00
7.075844e-01	0.000000e+00
8.480621e-01	0.000000e+00
1.015985e+00	0.000000e+00
1.253236e+00	2.128884e-01


==> Data/t_I_1e-04.dat <==
theta	sig
-1.253236e+00	0.000000e+00
-1.015985e+00	0.000000e+00
-8.480621e-01	0.000000e+00
-7.075844e-01	0.000000e+00
-5.823642e-01	1.565464e-01
-4.667653e-01	1.155810e-02
-3.575711e-01	0.000000e+00
-2.526803e-01	0.000000e+00
-1.505683e-01	4.356228e-01
-5.002086e-02	0.000000e+00
5.002086e-02	0.000000e+00
1.505683e-01	0.000000e+00
2.526803e-01	0.000000e+00
3.575711e-01	0.000000e+00
4.667653e-01	0.000000e+00
5.823642e-01	6.382155e-01
7.075844e-01	0.000000e+00
8.480621e-01	0.000000e+00
1.015985e+00	6.147423e-01
1.253236e+00	0.000000e+00


==> Data/t_I_2e-16.dat <==
theta	sig
-1.215375e+00	0.000000e+00
-9.484278e-01	0.000000e+00
-7.580408e-01	0.000000e+00
-5.974064e-01	9.649645e-02
-4.528166e-01	0.000000e+00
-3.178237e-01	1.314436e-01
-1.886164e-01	0.000000e+00
-6.254076e-02	0.000000e+00
6.254076e-02	0.000000e+00
1.886164e-01	0.000000e+00
3.178237e-01	6.653391e-01
4.528166e-01	0.000000e+00
5.974064e-01	5.045496e-01
7.580408e-01	0.000000e+00
9.484278e-01	0.000000e+00
1.215375e+00	0.000000e+00


==> Data/t_I_5e-03.dat <==
theta	sig
-1.253236e+00	0.000000e+00
-1.015985e+00	0.000000e+00
-8.480621e-01	0.000000e+00
-7.075844e-01	3.297156e-01
-5.823642e-01	0.000000e+00
-4.667653e-01	0.000000e+00
-3.575711e-01	0.000000e+00
-2.526803e-01	0.000000e+00
-1.505683e-01	0.000000e+00
-5.002086e-02	0.000000e+00
5.002086e-02	0.000000e+00
1.505683e-01	2.599474e-02
2.526803e-01	0.000000e+00
3.575711e-01	5.188537e-01
4.667653e-01	0.000000e+00
5.823642e-01	0.000000e+00
7.075844e-01	0.000000e+00
8.480621e-01	6.612491e-01
1.015985e+00	0.000000e+00
1.253236e+00	4.242935e-01


==> Data/t_I_Pr_res_1_01_rand.dat <==
eta	data
3.162278e-02	1.600000e-01
2.481629e-02	2.000000e-01
1.947483e-02	2.400000e-01
1.528307e-02	2.900000e-01
1.199354e-02	3.700000e-01
9.412050e-03	4.400000e-01
7.386200e-03	5.100000e-01
5.796394e-03	5.500000e-01
4.548778e-03	6.100000e-01
3.569699e-03	6.200000e-01
2.801357e-03	6.700000e-01
2.198393e-03	7.000000e-01
1.725211e-03	7.200000e-01
1.353876e-03	7.900000e-01
1.062468e-03	8.100000e-01
8.337822e-04	8.300000e-01
6.543189e-04	8.600000e-01
5.134833e-04	8.800000e-01
4.029611e-04	9.100000e-01
3.162278e-04	9.100000e-01


==> Data/t_I_Pr_res_1_01_rand_rng24.dat <==
eta	data
3.162278e-02	1.300000e-01
2.481629e-02	1.700000e-01
1.947483e-02	1.900000e-01
1.528307e-02	2.300000e-01
1.199354e-02	2.800000e-01
9.412050e-03	3.500000e-01
7.386200e-03	4.100000e-01
5.796394e-03	4.300000e-01
4.548778e-03	4.900000e-01
3.569699e-03	5.300000e-01
2.801357e-03	6.000000e-01
2.198393e-03	6.600000e-01
1.725211e-03	7.200000e-01
1.353876e-03	7.600000e-01
1.062468e-03	7.700000e-01
8.337822e-04	8.200000e-01
6.543189e-04	8.200000e-01
5.134833e-04	8.300000e-01
4.029611e-04	8.400000e-01
3.162278e-04	8.500000e-01


==> Data/t_I_Pr_res_1_01_rng0_V_16_mc_100_rand.dat <==
eta	data
3.162278e-01	1.000000e-02
2.069138e-01	1.000000e-02
1.353876e-01	5.000000e-02
8.858668e-02	1.300000e-01
5.796394e-02	2.000000e-01
3.792690e-02	3.600000e-01
2.481629e-02	4.000000e-01
1.623777e-02	4.600000e-01
1.062468e-02	5.100000e-01
6.951928e-03	6.000000e-01
4.548778e-03	7.100000e-01
2.976351e-03	7.900000e-01
1.947483e-03	8.200000e-01
1.274275e-03	8.600000e-01
8.337822e-04	9.000000e-01
5.455595e-04	9.400000e-01
3.569699e-04	9.600000e-01
2.335721e-04	9.800000e-01
1.528307e-04	9.800000e-01
1.000000e-04	9.800000e-01


==> Data/t_I_Pr_res_1_01_rng0_V_16_mc_100_rand_ambig.dat <==
eta	data
3.162278e-01	2.000000e-02
2.069138e-01	2.000000e-02
1.353876e-01	4.000000e-02
8.858668e-02	6.000000e-02
5.796394e-02	9.000000e-02
3.792690e-02	1.200000e-01
2.481629e-02	1.600000e-01
1.623777e-02	1.900000e-01
1.062468e-02	2.200000e-01
6.951928e-03	2.500000e-01
4.548778e-03	2.800000e-01
2.976351e-03	3.400000e-01
1.947483e-03	3.500000e-01
1.274275e-03	3.600000e-01
8.337822e-04	3.600000e-01
5.455595e-04	3.900000e-01
3.569699e-04	3.900000e-01
2.335721e-04	3.900000e-01
1.528307e-04	4.000000e-01
1.000000e-04	4.100000e-01


==> Data/t_I_Pr_res_1_01_rng0_rand.dat <==
eta	data
1.000000e-01	2.000000e-02
6.951928e-02	3.000000e-02
4.832930e-02	9.000000e-02
3.359818e-02	1.100000e-01
2.335721e-02	1.700000e-01
1.623777e-02	2.200000e-01
1.128838e-02	2.900000e-01
7.847600e-03	3.400000e-01
5.455595e-03	4.000000e-01
3.792690e-03	5.000000e-01
2.636651e-03	6.000000e-01
1.832981e-03	6.700000e-01
1.274275e-03	7.300000e-01
8.858668e-04	8.000000e-01
6.158482e-04	8.400000e-01
4.281332e-04	8.400000e-01
2.976351e-04	8.800000e-01
2.069138e-04	8.900000e-01
1.438450e-04	9.100000e-01
1.000000e-04	9.400000e-01


==> Data/t_I_Pr_res_1_01_rng0_rand_1k.dat <==
eta	data
3.162278e-02	1.720000e-01
2.481629e-02	2.190000e-01
1.947483e-02	2.550000e-01
1.528307e-02	2.970000e-01
1.199354e-02	3.480000e-01
9.412050e-03	4.050000e-01
7.386200e-03	4.490000e-01
5.796394e-03	5.020000e-01
4.548778e-03	5.550000e-01
3.569699e-03	6.020000e-01
2.801357e-03	6.510000e-01
2.198393e-03	6.930000e-01
1.725211e-03	7.210000e-01
1.353876e-03	7.540000e-01
1.062468e-03	7.950000e-01
8.337822e-04	8.250000e-01
6.543189e-04	8.520000e-01
5.134833e-04	8.730000e-01
4.029611e-04	8.880000e-01
3.162278e-04	9.100000e-01


==> Data/t_I_Pr_res_1_01_rng0_rand_ambig.dat <==
eta	data
1.000000e-01	1.000000e-02
6.543189e-02	1.000000e-02
4.281332e-02	2.000000e-02
2.801357e-02	4.000000e-02
1.832981e-02	7.000000e-02
1.199354e-02	9.000000e-02
7.847600e-03	1.600000e-01
5.134833e-03	1.900000e-01
3.359818e-03	3.000000e-01
2.198393e-03	3.400000e-01
1.438450e-03	3.900000e-01
9.412050e-04	4.300000e-01
6.158482e-04	4.400000e-01
4.029611e-04	5.200000e-01
2.636651e-04	5.200000e-01
1.725211e-04	5.300000e-01
1.128838e-04	5.300000e-01
7.386200e-05	5.500000e-01
4.832930e-05	5.600000e-01
3.162278e-05	5.600000e-01


==> Data/t_I_Pr_res_1_01_rng10.dat <==
eta	data
3.162278e-02	0.000000e+00
2.481629e-02	0.000000e+00
1.947483e-02	0.000000e+00
1.528307e-02	2.000000e-02
1.199354e-02	5.000000e-02
9.412050e-03	8.000000e-02
7.386200e-03	1.300000e-01
5.796394e-03	1.700000e-01
4.548778e-03	1.700000e-01
3.569699e-03	2.000000e-01
2.801357e-03	2.100000e-01
2.198393e-03	2.200000e-01
1.725211e-03	2.400000e-01
1.353876e-03	2.500000e-01
1.062468e-03	2.500000e-01
8.337822e-04	2.800000e-01
6.543189e-04	3.000000e-01
5.134833e-04	3.000000e-01
4.029611e-04	3.100000e-01
3.162278e-04	3.100000e-01


==> Data/t_I_Pr_res_1_01_rng2.dat <==
eta	data
3.162278e-02	0.000000e+00
2.481629e-02	0.000000e+00
1.947483e-02	0.000000e+00
1.528307e-02	0.000000e+00
1.199354e-02	0.000000e+00
9.412050e-03	0.000000e+00
7.386200e-03	0.000000e+00
5.796394e-03	0.000000e+00
4.548778e-03	0.000000e+00
3.569699e-03	1.000000e-02
2.801357e-03	1.000000e-02
2.198393e-03	3.000000e-02
1.725211e-03	4.000000e-02
1.353876e-03	1.100000e-01
1.062468e-03	1.900000e-01
8.337822e-04	2.200000e-01
6.543189e-04	2.400000e-01
5.134833e-04	2.800000e-01
4.029611e-04	3.300000e-01
3.162278e-04	3.700000e-01


==> Data/t_I_Pr_res_1_01_rng24.dat <==
eta	data
3.162278e-02	7.000000e-02
2.481629e-02	1.000000e-01
1.947483e-02	1.200000e-01
1.528307e-02	1.700000e-01
1.199354e-02	2.000000e-01
9.412050e-03	2.400000e-01
7.386200e-03	2.500000e-01
5.796394e-03	2.600000e-01
4.548778e-03	3.000000e-01
3.569699e-03	3.600000e-01
2.801357e-03	4.100000e-01
2.198393e-03	4.800000e-01
1.725211e-03	5.000000e-01
1.353876e-03	5.000000e-01
1.062468e-03	5.400000e-01
8.337822e-04	5.700000e-01
6.543189e-04	5.800000e-01
5.134833e-04	6.000000e-01
4.029611e-04	6.000000e-01
3.162278e-04	6.100000e-01


==> Data/t_I_Pr_res_1_01_rng309036_V_16_mc_1000_rand.dat <==
eta	data
3.162278e-01	1.600000e-02
2.069138e-01	2.800000e-02
1.353876e-01	4.700000e-02
8.858668e-02	9.100000e-02
5.796394e-02	1.580000e-01
3.792690e-02	2.480000e-01
2.481629e-02	3.420000e-01
1.623777e-02	4.370000e-01
1.062468e-02	5.470000e-01
6.951928e-03	6.390000e-01
4.548778e-03	7.160000e-01
2.976351e-03	7.710000e-01
1.947483e-03	8.350000e-01
1.274275e-03	8.770000e-01
8.337822e-04	9.050000e-01
5.455595e-04	9.280000e-01
3.569699e-04	9.490000e-01
2.335721e-04	9.630000e-01
1.528307e-04	9.760000e-01
1.000000e-04	9.800000e-01


==> Data/t_I_Pr_res_1_01_rng309036_V_16_mc_1000_rand_ambig.dat <==
eta	data
3.162278e-01	6.000000e-03
2.069138e-01	1.300000e-02
1.353876e-01	2.300000e-02
8.858668e-02	4.200000e-02
5.796394e-02	6.500000e-02
3.792690e-02	1.110000e-01
2.481629e-02	1.490000e-01
1.623777e-02	1.920000e-01
1.062468e-02	2.410000e-01
6.951928e-03	2.900000e-01
4.548778e-03	3.370000e-01
2.976351e-03	3.790000e-01
1.947483e-03	4.090000e-01
1.274275e-03	4.390000e-01
8.337822e-04	4.580000e-01
5.455595e-04	4.740000e-01
3.569699e-04	4.860000e-01
2.335721e-04	4.920000e-01
1.528307e-04	4.960000e-01
1.000000e-04	5.000000e-01


==> Data/t_I_Pr_res_1_01_rng309036_V_16_mc_1_rand_ambig.dat <==
eta	data
2.220446e-16	0.000000e+00


==> Data/t_I_Pr_res_1_10.dat <==
eta	data
3.162278e-02	0.000000e+00
2.481629e-02	0.000000e+00
1.947483e-02	0.000000e+00
1.528307e-02	2.000000e-02
1.199354e-02	5.000000e-02
9.412050e-03	8.000000e-02
7.386200e-03	9.000000e-02
5.796394e-03	1.400000e-01
4.548778e-03	1.600000e-01
3.569699e-03	1.700000e-01
2.801357e-03	1.900000e-01
2.198393e-03	2.100000e-01
1.725211e-03	2.300000e-01
1.353876e-03	2.400000e-01
1.062468e-03	2.400000e-01
8.337822e-04	2.700000e-01
6.543189e-04	2.900000e-01
5.134833e-04	2.900000e-01
4.029611e-04	2.900000e-01
3.162278e-04	2.900000e-01


==> Data/t_I_Pr_res_1_10_rand.dat <==
eta	data
1.000000e-01	3.000000e-02
4.641589e-02	7.000000e-02
2.154435e-02	1.900000e-01
1.000000e-02	3.500000e-01
4.641589e-03	4.800000e-01
2.154435e-03	6.800000e-01
1.000000e-03	7.900000e-01
4.641589e-04	8.400000e-01
2.154435e-04	9.000000e-01
1.000000e-04	9.600000e-01


==> Data/t_I_sv.dat <==
n	sigma
1.000000e+00	8.164966e-01
2.000000e+00	5.773503e-01
3.000000e+00	0.000000e+00


==> Data/t_I_sv_B.dat <==
n	sigma
1.000000e+00	2.879834e+00
2.000000e+00	2.581989e+00
3.000000e+00	2.108185e+00
4.000000e+00	1.490712e+00
5.000000e+00	1.490712e+00
6.000000e+00	1.490712e+00
7.000000e+00	7.716493e-01
8.000000e+00	8.041707e-16


==> Data/t_I_txbp.dat <==
theta	B
-1.429257e+00	7.450618e-01
-1.325231e+00	7.427108e-01
-1.253236e+00	7.380239e-01
-1.194413e+00	7.310308e-01
-1.143284e+00	7.217768e-01
-1.097345e+00	7.103228e-01
-1.055202e+00	6.967459e-01
-1.015985e+00	6.811404e-01
-9.791077e-01	6.636186e-01
-9.441521e-01	6.443126e-01
-9.108090e-01	6.233761e-01
-8.788412e-01	6.009868e-01
-8.480621e-01	5.773503e-01
-8.183220e-01	5.527038e-01
-7.894982e-01	5.273224e-01
-7.614891e-01	5.015255e-01
-7.342088e-01	4.756858e-01
-7.075844e-01	4.502381e-01
-6.815532e-01	4.256897e-01
-6.560606e-01	4.026266e-01
-6.310588e-01	3.817131e-01
-6.065059e-01	3.636766e-01
-5.823642e-01	3.492670e-01
-5.586006e-01	3.391862e-01
-5.351848e-01	3.339904e-01
-5.120898e-01	3.339904e-01
-4.892908e-01	3.391862e-01
-4.667653e-01	3.492670e-01
-4.444928e-01	3.636766e-01
-4.224541e-01	3.817131e-01
-4.006316e-01	4.026266e-01
-3.790090e-01	4.256897e-01
-3.575711e-01	4.502381e-01
-3.363036e-01	4.756858e-01
-3.151930e-01	5.015255e-01
-2.942268e-01	5.273224e-01
-2.733930e-01	5.527038e-01
-2.526803e-01	5.773503e-01
-2.320777e-01	6.009868e-01
-2.115750e-01	6.233761e-01
-1.911621e-01	6.443126e-01
-1.708297e-01	6.636186e-01
-1.505683e-01	6.811404e-01
-1.303690e-01	6.967459e-01
-1.102230e-01	7.103228e-01
-9.012195e-02	7.217768e-01
-7.005729e-02	7.310308e-01
-5.002086e-02	7.380239e-01
-3.000450e-02	7.427108e-01
-1.000017e-02	7.450618e-01
1.000017e-02	7.450618e-01
3.000450e-02	7.427108e-01
5.002086e-02	7.380239e-01
7.005729e-02	7.310308e-01
9.012195e-02	7.217768e-01
1.102230e-01	7.103228e-01
1.303690e-01	6.967459e-01
1.505683e-01	6.811404e-01
1.708297e-01	6.636186e-01
1.911621e-01	6.443126e-01
2.115750e-01	6.233761e-01
2.320777e-01	6.009868e-01
2.526803e-01	5.773503e-01
2.733930e-01	5.527038e-01
2.942268e-01	5.273224e-01
3.151930e-01	5.015255e-01
3.363036e-01	4.756858e-01
3.575711e-01	4.502381e-01
3.790090e-01	4.256897e-01
4.006316e-01	4.026266e-01
4.224541e-01	3.817131e-01
4.444928e-01	3.636766e-01
4.667653e-01	3.492670e-01
4.892908e-01	3.391862e-01
5.120898e-01	3.339904e-01
5.351848e-01	3.339904e-01
5.586006e-01	3.391862e-01
5.823642e-01	3.492670e-01
6.065059e-01	3.636766e-01
6.310588e-01	3.817131e-01
6.560606e-01	4.026266e-01
6.815532e-01	4.256897e-01
7.075844e-01	4.502381e-01
7.342088e-01	4.756858e-01
7.614891e-01	5.015255e-01
7.894982e-01	5.273224e-01
8.183220e-01	5.527038e-01
8.480621e-01	5.773503e-01
8.788412e-01	6.009868e-01
9.108090e-01	6.233761e-01
9.441521e-01	6.443126e-01
9.791077e-01	6.636186e-01
1.015985e+00	6.811404e-01
1.055202e+00	6.967459e-01
1.097345e+00	7.103228e-01
1.143284e+00	7.217768e-01
1.194413e+00	7.310308e-01
1.253236e+00	7.380239e-01
1.325231e+00	7.427108e-01
1.429257e+00	7.450618e-01

